GaussianRenderFormer: Transformer-based Rendering of 3D Gaussian Splats

Can a neural network learn to render 3D Gaussian splats on its own, with no rasterizer in the renderer? We present GaussianRenderFormer, a transformer that takes a set of Gaussians and a camera and outputs the image directly. Each Gaussian becomes one token in a view-independent encoder, and a view-dependent decoder turns small patches of camera rays into pixels by attending to those tokens. Trained on 26,820 Objaverse objects pruned to 20,000 Gaussians each, GaussianRenderFormer renders 300 unseen objects at 38.08 dB PSNR against the full, unpruned splats, while rasterizing the same pruned input reaches 44.02 dB. The gap is not one of generalization, and our diagnostics are consistent with a bottleneck in the view decoder: telling it the projected footprint of each Gaussian, which it could in principle infer, adds 1.4 dB. Under-training is not ruled out. Code, trained models and videos: https://svlwoof.github.io/gaussianrenderformer

==> figures/data/heldout_hist.dat <==
lo model gsplat
22 0 0
24 0 0
26 1 0
28 0 0
30 6 0
32 23 0
34 34 0
36 81 2
38 74 8
40 58 43
42 20 82
44 3 114
46 0 44
48 0 7
50 0 0
52 0 0
54 0 0


==> figures/data/nsweep.dat <==
n train heldout raster
1 53.36 20.81 46.31
10 46.21 26.54 44.44
100 38.16 30.51 44.98
1000 34.55 32.82 45.22
26820 33.39 33.46 45.01


==> figures/data/v21_val.dat <==
step total logl1 lpips
2 0.010723 0.005896 0.015551
4 0.010360 0.005818 0.014902
6 0.009866 0.005612 0.014119
8 0.009688 0.005590 0.013786
10 0.009435 0.005559 0.013311
12 0.009353 0.005536 0.013170
14 0.009285 0.005371 0.013200
16 0.009036 0.005336 0.012736
18 0.009045 0.005317 0.012773
20 0.008869 0.005266 0.012472
22 0.008740 0.005238 0.012243
24 0.008846 0.005345 0.012346
26 0.008668 0.005150 0.012186
28 0.008638 0.005202 0.012074
30 0.008451 0.005125 0.011777
32 0.008436 0.005104 0.011769
34 0.008414 0.005116 0.011712
36 0.008260 0.005041 0.011478
38 0.008339 0.005032 0.011646
40 0.008063 0.004924 0.011201
42 0.008204 0.004936 0.011473
44 0.008029 0.004862 0.011195
46 0.007964 0.004903 0.011025
48 0.007943 0.004903 0.010983
50 0.007872 0.004791 0.010953
52 0.007774 0.004784 0.010764
54 0.007816 0.004861 0.010771
56 0.007720 0.004793 0.010648
58 0.007650 0.004690 0.010610
60 0.007657 0.004742 0.010571
62 0.007703 0.004907 0.010500
64 0.007554 0.004683 0.010424
66 0.007570 0.004742 0.010398
68 0.007375 0.004630 0.010120
70 0.007319 0.004560 0.010077
72 0.007338 0.004596 0.010080
74 0.007300 0.004595 0.010005
76 0.007131 0.004503 0.009758
78 0.007365 0.004729 0.010002
80 0.007075 0.004499 0.009651
82 0.007203 0.004577 0.009829
84 0.007150 0.004482 0.009817
86 0.007019 0.004443 0.009596
88 0.007071 0.004437 0.009705
90 0.007075 0.004449 0.009701
92 0.006994 0.004417 0.009570
94 0.006923 0.004409 0.009436
96 0.007118 0.004479 0.009758
98 0.006815 0.004308 0.009322
100 0.006836 0.004370 0.009302
102 0.006819 0.004309 0.009328
104 0.006816 0.004365 0.009268
106 0.006808 0.004348 0.009268
108 0.006741 0.004313 0.009168
110 0.006709 0.004307 0.009111
112 0.006757 0.004339 0.009174
114 0.006688 0.004298 0.009079
116 0.006714 0.004269 0.009159
118 0.006660 0.004289 0.009031
120 0.006618 0.004280 0.008956
122 0.006613 0.004230 0.008996
124 0.006603 0.004256 0.008951
126 0.006616 0.004317 0.008916
128 0.006586 0.004252 0.008921
130 0.006528 0.004239 0.008816
132 0.006509 0.004183 0.008835
134 0.006498 0.004159 0.008837
136 0.006536 0.004279 0.008793
138 0.006559 0.004281 0.008837
140 0.006420 0.004158 0.008681
142 0.006449 0.004206 0.008691
144 0.006413 0.004210 0.008615
146 0.006339 0.004163 0.008515
148 0.006302 0.004134 0.008470
150 0.006235 0.004088 0.008383
152 0.006207 0.004124 0.008289
154 0.006119 0.004046 0.008191
156 0.006088 0.004045 0.008132
158 0.006220 0.004109 0.008330
160 0.006103 0.004097 0.008109
162 0.006069 0.004005 0.008132
164 0.005983 0.003971 0.007994
166 0.005968 0.003968 0.007968
168 0.005955 0.004062 0.007849
170 0.005882 0.003951 0.007812
172 0.005910 0.003954 0.007867
174 0.005864 0.003923 0.007805
176 0.005839 0.003980 0.007698
178 0.005830 0.003920 0.007740
180 0.005913 0.004012 0.007815
182 0.005954 0.004007 0.007902
184 0.005855 0.003965 0.007745
186 0.005767 0.003923 0.007611
188 0.005728 0.003920 0.007537
190 0.005755 0.003853 0.007658
192 0.005826 0.003911 0.007742
194 0.005774 0.003941 0.007606
196 0.005666 0.003901 0.007432
198 0.005719 0.003845 0.007594
200 0.005661 0.003893 0.007428
202 0.005607 0.003834 0.007380
204 0.005611 0.003830 0.007393
206 0.005546 0.003768 0.007324
208 0.005570 0.003796 0.007344
210 0.005586 0.003817 0.007354
212 0.005483 0.003774 0.007192
214 0.005465 0.003760 0.007170
216 0.005500 0.003789 0.007211
218 0.005449 0.003747 0.007152
220 0.005462 0.003822 0.007102
222 0.005485 0.003829 0.007140
224 0.005424 0.003742 0.007105
226 0.005428 0.003772 0.007084
228 0.005371 0.003749 0.006993
230 0.005306 0.003690 0.006923
232 0.005292 0.003674 0.006910
234 0.005337 0.003726 0.006947
236 0.005330 0.003683 0.006976
238 0.005384 0.003792 0.006976
240 0.005253 0.003628 0.006878
242 0.005286 0.003680 0.006893
244 0.005315 0.003698 0.006932
246 0.005222 0.003646 0.006799
248 0.005206 0.003630 0.006781
250 0.005259 0.003677 0.006842
252 0.005277 0.003663 0.006892
254 0.005251 0.003719 0.006783
256 0.005173 0.003633 0.006713
258 0.005143 0.003608 0.006678
260 0.005111 0.003591 0.006631
262 0.005153 0.003644 0.006661
264 0.005136 0.003630 0.006642
266 0.005089 0.003556 0.006623
268 0.005108 0.003565 0.006651
270 0.005181 0.003584 0.006777
272 0.005042 0.003569 0.006514
274 0.005094 0.003623 0.006565
276 0.005062 0.003582 0.006542
278 0.005020 0.003546 0.006495
280 0.005107 0.003644 0.006569
282 0.005059 0.003564 0.006554
284 0.005086 0.003559 0.006613
286 0.005018 0.003556 0.006481
288 0.005062 0.003538 0.006585
290 0.005059 0.003602 0.006515
292 0.004958 0.003495 0.006420
294 0.005000 0.003562 0.006439
296 0.004964 0.003529 0.006399
298 0.004961 0.003518 0.006404
300 0.004908 0.003482 0.006334
302 0.004940 0.003528 0.006352
304 0.004906 0.003463 0.006348
306 0.004852 0.003452 0.006252
308 0.004959 0.003558 0.006360
310 0.004906 0.003488 0.006323
312 0.004867 0.003481 0.006253
314 0.004855 0.003477 0.006234
316 0.004824 0.003441 0.006208
318 0.004886 0.003486 0.006285
320 0.004807 0.003459 0.006154
322 0.004806 0.003424 0.006189
324 0.004838 0.003451 0.006225
326 0.004848 0.003465 0.006232
328 0.004788 0.003413 0.006163
330 0.004761 0.003433 0.006089
332 0.004762 0.003394 0.006130
334 0.004743 0.003399 0.006086
336 0.004827 0.003509 0.006145
338 0.004740 0.003391 0.006090
340 0.004818 0.003484 0.006153
342 0.004741 0.003423 0.006059
344 0.004713 0.003396 0.006030
346 0.004697 0.003380 0.006014
348 0.004780 0.003460 0.006101
350 0.004677 0.003388 0.005966
352 0.004731 0.003400 0.006061
354 0.004641 0.003363 0.005918
356 0.004983 0.003582 0.006384
358 0.004623 0.003353 0.005893
360 0.004683 0.003403 0.005963
362 0.004630 0.003337 0.005924
364 0.004649 0.003369 0.005929
366 0.004611 0.003346 0.005876
368 0.004723 0.003414 0.006031
370 0.004582 0.003325 0.005839
372 0.004610 0.003350 0.005870
374 0.004612 0.003386 0.005839
375 0.004642 0.003382 0.005903


==> figures/data/v22_val.dat <==
step total logl1 lpips
2 0.010295 nan nan
4 0.009348 nan nan
6 0.008329 nan nan
8 0.007959 nan nan
10 0.007667 nan nan
12 0.007366 nan nan
14 0.007201 nan nan
16 0.007157 nan nan
18 0.006898 0.004534 0.009261
20 0.006769 0.004525 0.009013
22 0.006660 0.004475 0.008845
24 0.006623 0.004401 0.008844
26 0.006458 0.004328 0.008588
28 0.006468 0.004384 0.008552
30 0.006402 0.004508 0.008296
32 0.006279 0.004451 0.008108
34 0.006331 0.004377 0.008284
36 0.006099 0.004200 0.007999
38 0.006013 0.004193 0.007832
40 0.005969 0.004127 0.007810
42 0.005882 0.004012 0.007752
44 0.005808 0.004013 0.007603
46 0.005897 0.004039 0.007754
48 0.005953 0.004192 0.007715
50 0.005632 0.003944 0.007319
52 0.005810 0.004031 0.007589
54 0.005675 0.004061 0.007289
56 0.005798 0.004148 0.007448
58 0.005555 0.003912 0.007198
60 0.005485 0.003866 0.007103
62 0.005765 0.004124 0.007407
64 0.005492 0.003849 0.007134
66 0.005555 0.003972 0.007138
68 0.005444 0.003848 0.007039
70 0.005559 0.003912 0.007206
72 0.005265 0.003766 0.006765
74 0.005475 0.003937 0.007014
76 0.005317 0.003794 0.006841
78 0.005495 0.003848 0.007141
80 0.005295 0.003776 0.006813
82 0.005192 0.003763 0.006622
84 0.005588 0.004111 0.007064
86 0.005145 0.003672 0.006618
88 0.005030 0.003648 0.006411
90 0.005060 0.003639 0.006481
92 0.005135 0.003721 0.006549
94 0.005201 0.003778 0.006623
96 0.004951 0.003579 0.006324
98 0.005316 0.003839 0.006793
100 0.005032 0.003768 0.006296
102 0.004920 0.003585 0.006254
104 0.004970 0.003586 0.006354
106 0.004872 0.003554 0.006189
108 0.005075 0.003817 0.006334
110 0.004867 0.003599 0.006135
112 0.004933 0.003556 0.006311
114 0.004817 0.003553 0.006081
116 0.004881 0.003591 0.006170
118 0.004803 0.003581 0.006026
120 0.004813 0.003510 0.006116
122 0.004809 0.003487 0.006130
124 0.004930 0.003596 0.006264
126 0.004796 0.003497 0.006096
128 0.004690 0.003476 0.005905
130 0.004998 0.003648 0.006348
132 0.004655 0.003399 0.005910
134 0.004703 0.003515 0.005892
136 0.004673 0.003451 0.005896
138 0.004613 0.003384 0.005841
140 0.004628 0.003423 0.005833
142 0.004671 0.003460 0.005882
144 0.004644 0.003446 0.005842
146 0.004637 0.003456 0.005818
148 0.004613 0.003436 0.005791
150 0.004570 0.003391 0.005750
152 0.004587 0.003375 0.005798
154 0.004498 0.003335 0.005661
156 0.004513 0.003335 0.005690
158 0.004485 0.003329 0.005641
160 0.004480 0.003350 0.005611
162 0.004486 0.003357 0.005614
164 0.004522 0.003417 0.005627
166 0.004419 0.003310 0.005528
168 0.004446 0.003305 0.005588
170 0.004461 0.003306 0.005615
172 0.004381 0.003250 0.005512
174 0.004403 0.003272 0.005535
176 0.004453 0.003323 0.005584
178 0.004372 0.003258 0.005487
180 0.004371 0.003309 0.005432
182 0.004381 0.003265 0.005497
184 0.004367 0.003326 0.005407
186 0.004459 0.003373 0.005545
188 0.004451 0.003345 0.005557
190 0.004387 0.003265 0.005509
192 0.004364 0.003274 0.005454
194 0.004241 0.003212 0.005270
196 0.004314 0.003238 0.005391
198 0.004328 0.003265 0.005390
200 0.004291 0.003229 0.005353
202 0.004343 0.003264 0.005423
204 0.004295 0.003236 0.005354
206 0.004229 0.003167 0.005291
208 0.004200 0.003192 0.005207
210 0.004199 0.003170 0.005228
212 0.004234 0.003162 0.005307
214 0.004226 0.003191 0.005260
216 0.004194 0.003137 0.005252
218 0.004164 0.003145 0.005183
220 0.004214 0.003230 0.005198
222 0.004137 0.003124 0.005151
224 0.004266 0.003293 0.005239
226 0.004254 0.003237 0.005270
228 0.004167 0.003181 0.005153
230 0.004151 0.003177 0.005125
232 0.004190 0.003197 0.005183
234 0.004115 0.003131 0.005098
236 0.004059 0.003087 0.005031
238 0.004239 0.003244 0.005234
240 0.004222 0.003242 0.005202
242 0.004064 0.003069 0.005060
244 0.004148 0.003196 0.005099
246 0.004131 0.003127 0.005136
248 0.004072 0.003110 0.005034
250 0.004146 0.003209 0.005082
252 0.004072 0.003135 0.005009
254 0.004062 0.003113 0.005012
256 0.004108 0.003113 0.005103
258 0.004056 0.003105 0.005007
260 0.004076 0.003140 0.005011
262 0.004064 0.003087 0.005042
264 0.004037 0.003097 0.004977
266 0.003983 0.003037 0.004929
268 0.003991 0.003054 0.004929
270 0.003989 0.003050 0.004928
272 0.004019 0.003120 0.004917
274 0.004001 0.003043 0.004958
276 0.003949 0.003044 0.004855
278 0.003993 0.003073 0.004914
280 0.003984 0.003062 0.004906
282 0.004061 0.003115 0.005008
284 0.003992 0.003121 0.004863
286 0.003927 0.003038 0.004816
288 0.003994 0.003031 0.004956
290 0.003941 0.003044 0.004838
292 0.003941 0.003035 0.004848
294 0.003901 0.003013 0.004788
296 0.003937 0.002989 0.004884
298 0.003904 0.003009 0.004799
300 0.003883 0.002980 0.004786
302 0.003866 0.002974 0.004757
304 0.003893 0.003012 0.004774
306 0.003874 0.002972 0.004776
308 0.003852 0.002936 0.004769
310 0.003831 0.002969 0.004694
312 0.003860 0.003000 0.004720
314 0.003846 0.002983 0.004710
316 0.003835 0.002954 0.004717
318 0.003868 0.002995 0.004742
320 0.003842 0.002985 0.004698
322 0.003829 0.002936 0.004721
324 0.003836 0.002933 0.004739
326 0.003867 0.002971 0.004764
328 0.003837 0.002952 0.004722
330 0.003852 0.002981 0.004722
332 0.003884 0.002979 0.004790
334 0.003899 0.003077 0.004721
336 0.003822 0.002913 0.004731
338 0.003815 0.002926 0.004703
340 0.003749 0.002902 0.004596
342 0.003957 0.003008 0.004907
344 0.003747 0.002885 0.004610
346 0.003784 0.002884 0.004685
348 0.003796 0.002958 0.004635
350 0.003703 0.002871 0.004534
352 0.003769 0.002920 0.004618
354 0.003707 0.002867 0.004547
356 0.003747 0.002898 0.004596
358 0.003713 0.002862 0.004564
360 0.003747 0.002928 0.004566
362 0.003700 0.002860 0.004539
364 0.003714 0.002892 0.004535
366 0.003757 0.002892 0.004623
368 0.003719 0.002921 0.004516
370 0.003727 0.002933 0.004521
372 0.003693 0.002887 0.004499
374 0.003749 0.002916 0.004582
375 0.003681 0.002847 0.004514

